Finite-size general security for relativistic phase shift keying via variable-length quantum key distribution

Differential phase shift keying constitutes a pathway towards practical quantum key distribution by using affordable commercial technologies, and robust theoretical foundations. Recent advances have proven its security against general adversaries, albeit requiring limitations, including strong repetition rate constraints at the security proof and costly statistical estimators. In this work, we overcome said limitations by considering an alternative scheme, herewith denominated relativistic phase shift keying (RPSK). We leverage variable-length general security techniques via entropy accumulation, together with methods based on R\'enyi leftover hashing and conic optimization. Our approach achieves secret key rates with $10^5$ signals beyond 12 dB, constituting a robust proof of the experimental implementability of RPSK.

==> Plots/Fiber/DPSK_Fiber_alp1e6.csv <==
0.008,0.00348522346
0.016,0.00525574841
0.032,0.00570212201
0.064,0.00513780656
0.128,0.00371
0.256,0.00195857775
0.512,0.000494166009


==> Plots/Fiber/DPSK_Fiber_alp1e7.csv <==
0.0008,0.0038290469
0.0016,0.00588474591
0.0032,0.00687003108
0.0064,0.0072620833
0.0128,0.00726636599
0.0256,0.00690952644
0.0512,0.00607183895
0.1024,0.0045991879
0.2048,0.00272334255
0.4096,0.0010476218


==> Plots/Fiber/DPSK_Fiber_alp1e8.csv <==
0.00008,0.00369577323
0.00016,0.00580939701
0.00032,0.00699481691
0.00064,0.00747712087
0.00128,0.00772954497
0.00256,0.0078198483
0.00512,0.00778
0.01024,0.00760238174
0.02048,0.00722168088
0.04096,0.00648537553
0.08192,0.00518424005
0.16384,0.0033579079
0.32768,0.00155209545
0.65536,0.000211365873


==> Plots/Fiber/DPSK_Fiber_alp1e9.csv <==
0.000016,0.000922965957
0.000032,0.00664369044
0.000064,0.0073887925
0.000128,0.00759091769
0.000256,0.00787667985
0.000512,0.00795
0.001024,0.00797644188
0.002048,0.007953112
0.004096,0.0078776078
0.008192,0.00771245161
0.016384,0.00739293246
0.032768,0.00678425343
0.065536,0.00567895408
0.131072,0.00398


==> Plots/Fiber/DarkCount/DPSK_Fiber_pd1e4.csv <==
1,0.0404492089
2,0.0317834355
3,0.0246532158
4,0.0188613934
5,0.0142186133
6,0.0105408476
7,0.00765774124
8,0.0054198368
9,0.0036994197
10,0.0023064542
10,0.00234163988
10,0.0023660886
10,0.00238178066
10,0.00239025719
11,0.00141226719
12,0.000686086343


==> Plots/Fiber/DarkCount/DPSK_Fiber_pd1e5.csv <==
1,0.0503342312
2,0.0407796257
3,0.0327555722
4,0.0261420329
5,0.0207327684
6,0.0163444424
7,0.0128283465
8,0.0100119628
9,0.00777797268
10,0.00600808508
11,0.00461662762
12,0.00352179504
13,0.00264692319
14,0.00200384366
15,0.00148817833
16,0.00108900734
17,0.000783469708
18,0.000549804162
19,0.000372215664
20,0.000238431187
21,0.000137451499
22,0.0000665800041


==> Plots/Fiber/DarkCount/DPSK_Fiber_pd1e6.csv <==
1,0.0541372103
2,0.0442565986
3,0.0359149614
4,0.028966295
5,0.0232424248
6,0.0185725435
7,0.0147881229
8,0.0117338914
9,0.00928271488
10,0.0073296051
11,0.00577584565
12,0.00453659132
13,0.00355926397
14,0.00278600262
15,0.00217432778
16,0.00169266558
17,0.00131458369
18,0.0010171071
19,0.000784412969
20,0.000602025279
21,0.000459892562
22,0.000348939231
23,0.000262772672
24,0.000196311428
25,0.000144557401
26,0.00010530069
27,0.0000748513383
28,0.0000519598514
29,0.0000342781856
30,0.0000211014195
31,0.0000111020556


==> Plots/Fiber/FirstPlot/DPSK_Fiber_1e5.csv <==
1,0.0334429962
2,0.0261338226
3,0.0201435053
4,0.0153109025
5,0.0114544198
6,0.00841292172
7,0.00603986252
8,0.00420752862
9,0.00280705484
10,0.0017485563
11,0.000960172996
12,0.000379351563


==> Plots/Fiber/FirstPlot/DPSK_Fiber_1e6.csv <==
1,0.044452365
2,0.0358549853
3,0.0286923519
4,0.0228232792
5,0.0180385064
6,0.0141785449
7,0.0110874243
8,0.008624072
9,0.00667227993
10,0.00513390805
11,0.00392478686
12,0.00298051944
13,0.00224514767
14,0.00167471247
15,0.00123417626
16,0.000895859722
17,0.000637339599
18,0.000441030025
19,0.00029294688
20,0.000182201406
21,0.000100351061
22,0.00004047846


==> Plots/Fiber/FirstPlot/DPSK_Fiber_1e7.csv <==
1,0.0538775018
2,0.0440532371
3,0.0357558538
4,0.0288493274
5,0.023152858
6,0.0185027158
7,0.0147333745
8,0.011692528
9,0.00925145745
10,0.0073080514
11,0.0057576912
12,0.00452648808
13,0.00354926981
14,0.00277848462
15,0.00216887029
16,0.00168928784
17,0.00131190144
18,0.00101556
19,0.000783553716
20,0.000602165283
21,0.000460509974
22,0.000350010357
23,0.000264551063
24,0.00019779099
25,0.000146963867
26,0.000107763878
27,0.00007754908
28,0.0000543922321
29,0.0000368284998
30,0.0000234673387
31,0.0000136225071


==> Plots/Fiber/FirstPlot/DPSK_Fiber_1e8.csv <==
1,0.0553666008
2,0.0454355123
3,0.0369823164
4,0.0299640102
5,0.0241585674
6,0.0194048249
7,0.0155479738
8,0.0124140205
9,0.00988630625
10,0.00787192976
11,0.00625348795
12,0.00495797899
13,0.00392490008
14,0.00310882276
15,0.0024561323
16,0.00194073567
17,0.00153025889
18,0.00120394868
19,0.000945923605
20,0.000744666737
21,0.000583664496
22,0.000457936442
23,0.000358367897
24,0.000279287563
25,0.000218180651
26,0.000169456286
27,0.000131446755
28,0.000101576576
29,0.0000779562217
30,0.000059920596
31,0.0000459815678
32,0.0000348925242
33,0.0000263095188
34,0.0000197336071
35,0.0000145291369


==> Plots/Fiber/gammas/DPSK_Fiber_gamma1.csv <==
1,0.0500073838
2,0.0404898992
3,0.0325101378
4,0.0259320976
5,0.0205466384
6,0.0161894012
7,0.012690881
8,0.00989258834
9,0.0076744716
10,0.00591859194
11,0.00453803508
12,0.00345501724
13,0.00260922045
14,0.00195181522
15,0.00144270996
16,0.00104872045
17,0.000749053371
18,0.000519393667
19,0.000345724162
20,0.000215411856
21,0.000118935489
22,0.0000480543477


==> Plots/Fiber/gammas/DPSK_Fiber_gamma11.csv <==
1,0.0423486425
2,0.0344240922
3,0.0277132323
4,0.0221234156
5,0.0175280054
6,0.0138050706
7,0.0108053112
8,0.00840763036
9,0.00650355766
10,0.00499796208
11,0.00381381068
12,0.00288772464
13,0.00216492171
14,0.00160393929
15,0.00117084937
16,0.000838278236
17,0.000584240384
18,0.000391562245
19,0.000246762014
20,0.000139316858
21,0.0000604034365


==> Plots/Fiber/gammas/DPSK_Fiber_gamma115.csv <==
1,0.0340482156
2,0.0275834032
3,0.0220250541
4,0.0173295599
5,0.0134179987
6,0.0109955709
7,0.00853133736
8,0.00662250919
9,0.00510154211
10,0.00389671529
11,0.002947419
12,0.00220511634
13,0.00162882941
14,0.00118405021
15,0.000842428086
16,0.000582197461
17,0.000385115322
18,0.000237243267
19,0.000125982445
20,0.0000415463907


==> Plots/Fiber/gammas/DPSK_Fiber_gamma12.csv <==
1,0.0234628329
2,0.018943792
3,0.0150024503
4,0.0116479911
5,0.00883844539
6,0.00739599081
7,0.00562778024
8,0.00418845794
9,0.0032828697
10,0.00247718368
11,0.00183072647
12,0.00131491901
13,0.000937889153
14,0.000638514253
15,0.000418030542
16,0.000252178875
17,0.000119516931
18,0.0000398662284

